Coupled Tensor Decomposition for Hyperspectral and Multispectral Image Fusion with Inter-Image Variability

Coupled tensor approximation has recently emerged as a promising approach for the fusion of hyperspectral and multispectral images, reconciling state of the art performance with strong theoretical guarantees. However, tensor-based approaches previously proposed assume that the different observed images are acquired under exactly the same conditions. A recent work proposed to accommodate inter-image spectral variability in the image fusion problem using a matrix factorization-based formulation, but did not account for spatially-localized variations. Moreover, it lacks theoretical guarantees and has a high associated computational complexity. In this paper, we consider the image fusion problem while accounting for both spatially and spectrally localized changes in an additive model. We first study how the general identifiability of the model is impacted by the presence of such changes. Then, assuming that the high-resolution image and the variation factors admit a Tucker decomposition, two new algorithms are proposed -- one purely algebraic, and another based on an optimization procedure. Theoretical guarantees for the exact recovery of the high-resolution image are provided for both algorithms. Experimental results show that the proposed method outperforms state-of-the-art methods in the presence of spectral and spatial variations between the images, at a smaller computational cost.

==> tables/supp/d4_ex3_playa.txt <==
HySure	2.312785e+00	2.632127e+00	2.194358e+01	5.120386e-01	6.291339e+00
CNMF	1.713272e+00	2.187804e+00	2.399525e+01	6.947438e-01	4.735342e+00
GLPHS	3.174090e+00	3.507179e+00	1.993890e+01	4.803659e-01	3.944952e+00
FuVar	1.451064e+00	1.750046e+00	2.585423e+01	8.613768e-01	3.048756e+02
LTMR	4.301573e+01	1.491690e+03	9.052870e+00	3.695682e-01	2.997462e+01
STEREO	2.913745e+01	1.258795e+03	1.922784e+01	5.663430e-01	6.326230e-01
SCOTT	4.008812e+01	2.198435e+03	8.484433e+00	3.016726e-01	1.281080e-01
CT-STAR	1.983036e+00	2.244260e+00	2.377108e+01	6.438975e-01	1.647830e-01
CB-STAR	1.679928e+00	1.515322e+00	2.728454e+01	8.859528e-01	1.152705e+01


==> tables/supp/d4_ex4_tahoeA.txt <==
HySure	1.238592e+01	8.175402e+00	1.590964e+01	6.223340e-01	4.437347e+00
CNMF	1.215483e+01	7.734325e+00	1.803253e+01	6.768742e-01	3.432266e+00
GLPHS	1.013212e+01	7.063657e+00	1.844774e+01	7.219199e-01	3.189468e+00
FuVar	6.285389e+00	5.238058e+00	2.109144e+01	8.621967e-01	5.891892e+02
LTMR	4.139623e+01	1.733061e+03	1.189090e+01	4.110504e-01	2.541183e+01
STEREO	3.122312e+01	2.211880e+03	1.518419e+01	5.529621e-01	9.950000e-01
SCOTT	4.392421e+01	4.646373e+02	9.348626e+00	2.227286e-01	1.363500e-01
CT-STAR	9.021398e+00	5.075982e+00	2.156162e+01	8.440211e-01	4.949100e-02
CB-STAR	5.940181e+00	3.351928e+00	2.511774e+01	9.357546e-01	1.851502e+01


==> tables/supp/d4_ex4_tahoeB.txt <==
HySure	1.284861e+01	1.212366e+01	1.179317e+01	2.155507e-01	4.429779e+00
CNMF	1.242261e+01	1.092680e+01	1.432761e+01	3.154683e-01	3.585281e+00
GLPHS	6.816731e+00	4.831909e+00	1.977059e+01	6.752387e-01	3.093934e+00
FuVar	4.877630e+00	3.867938e+00	2.153928e+01	7.972657e-01	5.848075e+02
LTMR	4.293876e+01	3.357072e+02	1.056689e+01	3.393204e-01	2.467812e+01
STEREO	2.981482e+01	3.816034e+05	1.498269e+01	4.644053e-01	6.384400e-01
SCOTT	3.920886e+01	3.326727e+02	7.730910e+00	1.583059e-01	9.357900e-02
CT-STAR	5.074138e+00	3.793721e+00	2.188481e+01	7.661219e-01	3.817300e-02
CB-STAR	3.665534e+00	2.350312e+00	2.603642e+01	9.056413e-01	8.237669e+00


==> tables/supp/d4_ex5_isabellalake.txt <==
HySure	3.227522e+00	5.318784e+00	1.992393e+01	6.415201e-01	3.554927e+00
CNMF	2.207444e+00	3.374337e+00	2.549474e+01	7.974729e-01	1.841631e+00
GLPHS	2.967504e+00	3.500721e+00	2.526252e+01	8.131905e-01	2.598678e+00
FuVar	2.553572e+00	3.181512e+00	2.681718e+01	8.783469e-01	2.914179e+02
LTMR	4.948528e+00	1.033210e+03	2.475603e+01	8.253421e-01	2.240472e+01
STEREO	4.828718e+00	3.511610e+00	2.654782e+01	8.633136e-01	8.562620e-01
SCOTT	3.752466e+00	3.481203e+00	2.530505e+01	8.686277e-01	1.359590e-01
CT-STAR	2.643898e+00	3.462801e+00	2.594322e+01	8.247219e-01	4.077100e-02
CB-STAR	1.626572e+00	2.527700e+00	3.058994e+01	9.441683e-01	1.407671e+00


==> tables/supp/d4_ex6_lockwood.txt <==
HySure	3.674738e+00	4.401259e+00	2.257774e+01	8.732087e-01	4.521436e+00
CNMF	3.046865e+00	3.270552e+00	2.657688e+01	8.663568e-01	2.562626e+00
GLPHS	3.714201e+00	3.885081e+00	2.493861e+01	8.131887e-01	3.191873e+00
FuVar	3.266482e+00	3.437787e+00	2.611153e+01	8.549954e-01	2.832394e+02
LTMR	4.735711e+00	3.689133e+00	2.520745e+01	8.612139e-01	2.635010e+01
STEREO	4.525292e+00	3.341713e+00	2.666783e+01	8.963555e-01	1.079872e+00
SCOTT	3.151761e+00	3.089717e+00	2.670583e+01	9.154649e-01	1.441880e-01
CT-STAR	4.623299e+00	4.225643e+00	2.431359e+01	7.686936e-01	5.733600e-02
CB-STAR	2.532158e+00	2.731306e+00	2.901107e+01	9.268897e-01	2.404022e+00


==> tables/supp/ex2_paris.txt <==
HySure	3.174782e+00	4.687409e+00	2.664965e+01	8.469463e-01	2.785274e+00
CNMF	3.490266e+00	4.569744e+00	2.798712e+01	8.114471e-01	3.487724e+00
GLPHS	3.830299e+00	5.218549e+00	2.678619e+01	7.776365e-01	1.166522e+00
FuVar	3.252746e+00	4.112527e+00	2.874131e+01	8.437909e-01	1.734719e+02
LTMR	2.943478e+00	4.014025e+00	2.916858e+01	8.560524e-01	1.441331e+01
STEREO	3.383333e+00	4.174822e+00	2.880767e+01	8.427992e-01	1.067906e+00
SCOTT	2.974673e+00	3.983672e+00	2.921294e+01	8.570828e-01	1.109110e-01
CT-STAR	5.781746e+00	6.574788e+00	2.475217e+01	6.816121e-01	2.462140e-01
CB-STAR	3.017063e+00	3.986247e+00	2.922316e+01	8.594209e-01	1.160737e+00


==> tables/tab_synthetic1.txt <==
    HySure P = 30	0.387	20.5613	6.5933	0.6823	5.8048
    CNMF P = 40	0.7543	4.2037	24.9149	0.82	16.5196
    GLPHS 	0.5444	3.7482	25.8969	0.8601	7.3609
    FuVar P = 30	0.6293	3.4802	26.5346	0.8915	129.9925
    STEREO 10	2.0301	7.972	18.3599	0.8144	0.5808
    SCOTT [10 10 5] 	0.4074	6.5242	19.9292	0.9532	0.0784
    Alg.~\ref{alg:alg1}, R = [5 5 3], R’ = [3,3,2]	0.2013	0.4106	45.1393	0.9984	0.1467
    Alg.~\ref{alg:alg1}, R = [15 15 5], R’ = [3,3,2]	0.5479	0.7103	40.8643	0.9952	0.1416
    Alg.~\ref{alg:alg2}, R = [5 5 3], R’ = [3,3,2], init=Alg.\ref{alg:alg1}	0.6153	0.7431	41.3667	0.995	0.4157
    Alg.~\ref{alg:alg2}, R = [15 15 5], R’ = [3,3,2], init=Alg.\ref{alg:alg1}	1.5229	1.6128	34.6832	0.9771	0.6673


==> tables/tab_synthetic2.txt <==
    HySure P = 30	0.1679	20.4919	6.6423	0.6852	5.8938
    CNMF P = 40	0.1496	4.191	24.9392	0.8195	17.7778
    GLPHS 	0.11	2.0681	31.0634	0.9585	7.3575
    FuVar P = 30	0.1919	3.694	26.0158	0.8667	118.5954
    STEREO 10	1.3934	7.8776	18.478	0.8266	0.5759
    SCOTT [10 10 5] 	0.2477	6.5323	19.9131	0.9493	0.0335
    Alg.~\ref{alg:alg1}, R = [5 5 3], R’ = [3,3,2]	0.1657	0.2087	51.1537	0.9996	0.056
    Alg.~\ref{alg:alg1}, R = [15 15 5], R’ = [3,3,2]	0.1541	0.1764	52.6833	0.9997	0.0733
    Alg.~\ref{alg:alg2}, R = [5 5 3], R’ = [3,3,2], init=Alg.\ref{alg:alg1}	0.1694	0.1979	51.6841	0.9996	0.5132
    Alg.~\ref{alg:alg2}, R = [15 15 5], R’ = [3,3,2], init=Alg.\ref{alg:alg1}	0.163	0.1795	52.6712	0.9997	0.8374


==> tables/tab_synthetic_new.txt <==
    HySure	0.6743	21.3206	9.2976	0.6525	5.9443
    CNMF	0.9711	7.5944	22.8425	0.8132	16.4043
    GLPHS	0.8234	4.255	27.808	0.9433	7.1895
    FuVar	0.9763	6.6963	23.861	0.8873	98.3953
    STEREO	2.6517	11.4963	18.4756	0.7796	0.5854
    SCOTT	0.5982	7.3327	21.8871	0.9423	0.0543
    CT-STAR, rk:$(5,5,3),(3,3,2)$	0.5634	0.6493	44.6944	0.9988	0.0927
    CT-STAR, rk:$(10,10,5),(5,5,3)$	0.536	0.6244	45.0471	0.9989	0.1158
    CT-STAR, rk:$(20,20,7),(7,7,3)$	1.1189	1.2162	39.4967	0.9959	0.2433
    CB-STAR, rk:$(5,5,3),(3,3,2)$	0.5814	0.6428	44.9805	0.9988	0.2925
    CB-STAR, rk:$(10,10,5),(5,5,3)$	0.5102	0.5668	45.9856	0.9991	0.4446
    CB-STAR, rk:$(20,20,7),(7,7,3)$	1.5635	1.6498	37.3123	0.9925	1.1197

